Vortices and Dust Devils As Observed by the MEDA Instruments onboard Mars 2020 Perseverance Rover

An important and perhaps dominant source of dust in the martian atmosphere, dust devils play a key role in Mars' climate. Datasets from previous landed missions have revealed dust devil activity, constrained their structures, and elucidated their dust-lifting capacities. However, each landing site and observational season exhibits unique meteorological properties that shape dust devil activity and help illuminate their dependence on ambient conditions. The recent release of data from the Mars Environmental Dynamics Analyzer (MEDA) instrument suite onboard the Mars 2020 Perseverance rover promises a new treasure-trove for dust devil studies. In this study, we sift the time-series from MEDA's Pressure Sensor (PS) and Radiative and Dust Sensors (RDS) to look for the signals of passing vortices and dust devils. We detected 309 vortex encounters over the mission's first 89 sols. Consistent with predictions, these encounter rates exceed InSight and Curiosity's encounter rates. The RDS time-series also allows us to assess whether a passing vortex is likely to be dusty (and therefore is a true dust devil) or dustless. We find that about one quarter of vortices show signs of dust-lofting, although unfavorable encounter geometries may have prevented us from detecting dust for other vortices. In addition to these results, we discuss prospects for vortex studies as additional data from Mars 2020 are processed and made available.

==> figures/vortex_params.csv <==
# sol, $t_0$, $\Delta P_0$, $\Gamma$, ${\rm max}|F - \overline{F}|\overline{F}$
15, 16:18:50$\pm$3, 0.42$\pm$0.04, 61$\pm$14, -
15, 16:22:14.5$\pm$0.4, 0.98$\pm$0.07, 12$\pm$2, -
16, 12:47:08.1$\pm$0.7, 0.39$\pm$0.03, 23$\pm$3, 0.001691$\pm$5e-06
16, 14:38:12.1$\pm$0.5, 0.38$\pm$0.01, 30$\pm$2, -
16, 15:23:00.2$\pm$0.2, 0.64$\pm$0.09, 2.0$\pm$0.4, -
17, 12:16:24.9$\pm$1.0, 0.57$\pm$0.01, 81$\pm$4, -
17, 12:32:08.1$\pm$0.7, 0.49$\pm$0.09, 8$\pm$3, -
17, 16:17:54.9$\pm$0.3, 0.7$\pm$0.01, 49$\pm$2, -
17, 17:51:29.1$\pm$0.1, 0.368$\pm$0.008, 13.0$\pm$0.5, -
18, 11:00:13.3$\pm$0.3, 0.42$\pm$0.03, 10$\pm$1, -
18, 12:40:46.5$\pm$0.2, 0.52$\pm$0.06, 3.1$\pm$0.6, 0.009285$\pm$8e-06
18, 12:49:44$\pm$1, 0.39$\pm$0.02, 48$\pm$5, -
18, 12:58:38$\pm$1, 0.24$\pm$0.02, 29$\pm$4, -
18, 13:03:06.4$\pm$0.3, 0.39$\pm$0.02, 14$\pm$1, -
18, 15:25:14.8$\pm$0.3, 0.72$\pm$0.01, 39$\pm$2, -
18, 16:39:35$\pm$1, 0.32$\pm$0.01, 103$\pm$7, -
18, 16:46:44.7$\pm$0.7, 0.37$\pm$0.01, 38$\pm$3, -
18, 17:09:21$\pm$4, 0.33$\pm$0.04, 117$\pm$22, -
20, 12:14:27.5$\pm$0.3, 0.54$\pm$0.02, 17$\pm$1, -
20, 14:05:33.7$\pm$0.7, 0.42$\pm$0.02, 43$\pm$3, -
21, 11:12:39.2$\pm$0.8, 0.36$\pm$0.01, 45$\pm$3, -
21, 13:08:27.6$\pm$0.1, 3.1$\pm$0.2, 3.0$\pm$0.5, 0.001929$\pm$3e-06
21, 13:34:39.0$\pm$0.6, 0.46$\pm$0.007, 75$\pm$3, -
21, 13:52:40.0$\pm$0.1, 0.58$\pm$0.02, 7.5$\pm$0.5, 0.01$\pm$1e-05
21, 15:05:18.9$\pm$0.5, 0.37$\pm$0.01, 28$\pm$2, -
28, 12:08:17.1$\pm$0.2, 0.572$\pm$0.009, 23.5$\pm$0.8, 0.00717$\pm$1e-05
28, 12:22:10.20$\pm$0.08, 1.49$\pm$0.09, 2.6$\pm$0.3, -
28, 14:16:47.63$\pm$0.08, 0.86$\pm$0.03, 4.2$\pm$0.3, -
28, 14:21:38.1$\pm$0.9, 0.42$\pm$0.02, 44$\pm$4, -
29, 13:05:30.1$\pm$0.7, 1.03$\pm$0.02, 88$\pm$4, -
29, 13:17:07.0$\pm$0.1, 0.61$\pm$0.08, 2.0$\pm$0.4, -
29, 16:38:00.9$\pm$0.5, 0.33$\pm$0.01, 33$\pm$2, -
30, 18:18:27.7$\pm$0.7, 0.92$\pm$0.01, 138$\pm$4, -
31, 11:01:25.3$\pm$0.6, 0.54$\pm$0.01, 55$\pm$3, -
31, 11:24:07.5$\pm$0.7, 0.23$\pm$0.02, 19$\pm$2, -
31, 11:33:53.6$\pm$0.2, 0.44$\pm$0.02, 8.7$\pm$0.8, 0.002614$\pm$3e-06
31, 15:14:11$\pm$2, 0.24$\pm$0.01, 133$\pm$11, -
32, 11:34:29.6$\pm$0.6, 0.72$\pm$0.03, 25$\pm$3, 0.0103$\pm$2e-05
32, 11:51:17.6$\pm$0.3, 0.39$\pm$0.01, 24$\pm$1, -
32, 13:51:43$\pm$2, 1.44$\pm$0.06, 183$\pm$12, -
32, 13:51:57$\pm$1, 0.14$\pm$0.03, 12$\pm$5, -
33, 12:10:53.3$\pm$0.3, 1.16$\pm$0.03, 29$\pm$1, -
33, 13:02:24.7$\pm$0.2, 0.52$\pm$0.05, 4.3$\pm$0.7, -
33, 15:19:31.08$\pm$0.06, 1.11$\pm$0.04, 3.1$\pm$0.2, -
33, 16:37:57.2$\pm$0.5, 0.37$\pm$0.03, 11$\pm$2, -
34, 11:53:33.3$\pm$0.6, 0.54$\pm$0.01, 64$\pm$3, -
34, 12:14:27.5$\pm$0.3, 0.5$\pm$0.03, 10$\pm$1, -
34, 12:19:54.47$\pm$0.06, 1.06$\pm$0.03, 4.1$\pm$0.2, -
34, 12:24:42.1$\pm$0.9, 0.43$\pm$0.02, 42$\pm$4, -
34, 12:30:12.2$\pm$0.1, 1.96$\pm$0.04, 13.6$\pm$0.6, 0.00764$\pm$1e-05
34, 13:12:16.9$\pm$0.6, 0.49$\pm$0.02, 37$\pm$3, -
34, 13:34:32.87$\pm$0.08, 0.51$\pm$0.02, 3.7$\pm$0.3, -
34, 13:48:08.6$\pm$0.2, 2.1$\pm$0.2, 4.5$\pm$0.8, -
34, 15:34:20.9$\pm$0.1, 0.43$\pm$0.02, 4.2$\pm$0.4, -
35, 11:55:12.71$\pm$0.07, 1.14$\pm$0.05, 3.3$\pm$0.3, 0.003678$\pm$3e-06
35, 12:05:00.9$\pm$0.7, 0.33$\pm$0.01, 33$\pm$3, -
35, 14:15:51.4$\pm$0.6, 0.29$\pm$0.01, 32$\pm$2, -
36, 10:17:11.7$\pm$0.3, 1.2$\pm$0.09, 9$\pm$1, -
36, 12:11:01$\pm$1, 0.395$\pm$0.009, 109$\pm$5, -
36, 12:43:54.4$\pm$0.1, 1.49$\pm$0.06, 6.5$\pm$0.5, -
37, 12:11:19.68$\pm$0.09, 1.18$\pm$0.03, 7.9$\pm$0.4, -
37, 14:03:13$\pm$1, 0.31$\pm$0.02, 41$\pm$5, -
37, 14:13:46.9$\pm$0.1, 1.14$\pm$0.05, 5.5$\pm$0.5, 0.035$\pm$0.002
37, 14:28:08.3$\pm$0.2, 0.59$\pm$0.03, 7.1$\pm$0.6, 0.006537$\pm$5e-06
38, 12:04:31.4$\pm$0.3, 0.723$\pm$0.01, 40$\pm$1, -
38, 12:30:43$\pm$1, 0.43$\pm$0.01, 121$\pm$6, -
38, 13:09:44$\pm$2, 0.59$\pm$0.02, 175$\pm$10, 0.007646$\pm$8e-06
38, 14:13:02$\pm$2, 0.45$\pm$0.01, 188$\pm$11, 0.0585$\pm$0.0002
38, 15:17:50.2$\pm$0.1, 0.64$\pm$0.04, 3.8$\pm$0.4, -
38, 16:15:45.3$\pm$0.5, 0.3$\pm$0.01, 26$\pm$2, -
39, 11:02:53.8$\pm$0.2, 1.26$\pm$0.04, 10.9$\pm$0.7, -
39, 12:09:53.63$\pm$0.07, 1.6$\pm$0.1, 2.2$\pm$0.3, -
39, 12:26:22.9$\pm$0.3, 0.42$\pm$0.02, 11$\pm$1, -
39, 14:03:08.2$\pm$0.7, 0.48$\pm$0.01, 57$\pm$3, 0.081955$\pm$8e-06
39, 14:42:44.2$\pm$0.6, 0.45$\pm$0.03, 25$\pm$3, -
39, 14:43:35.0$\pm$0.3, 0.72$\pm$0.05, 8$\pm$1, 0.029783$\pm$9e-06
41, 11:39:03.9$\pm$0.4, 0.54$\pm$0.02, 17$\pm$1, -
41, 12:14:02$\pm$1, 0.35$\pm$0.01, 70$\pm$5, -
41, 13:18:14.0$\pm$0.1, 0.65$\pm$0.01, 11.2$\pm$0.5, 0.009142$\pm$8e-06
41, 13:19:38.6$\pm$0.5, 0.4$\pm$0.02, 28$\pm$2, -
41, 14:08:36$\pm$1, 0.49$\pm$0.03, 38$\pm$5, -
41, 15:58:42.2$\pm$0.5, 0.32$\pm$0.02, 13$\pm$2, 0.006002$\pm$5e-06
44, 10:52:21.7$\pm$0.3, 0.3$\pm$0.01, 12.3$\pm$0.9, 0.01359$\pm$2e-05
44, 11:02:29.39$\pm$0.09, 0.52$\pm$0.04, 2.5$\pm$0.3, 0.003106$\pm$2e-06
44, 12:49:22.8$\pm$0.3, 0.84$\pm$0.02, 27$\pm$1, -
44, 13:49:15.9$\pm$0.2, 0.62$\pm$0.03, 10.4$\pm$0.9, 0.01425$\pm$2e-05
44, 14:48:07$\pm$2, 0.54$\pm$0.02, 148$\pm$9, -
44, 15:43:06.60$\pm$0.08, 0.65$\pm$0.01, 10.3$\pm$0.3, -
44, 18:35:21$\pm$1, 0.61$\pm$0.008, 231$\pm$6, -
45, 10:39:43.2$\pm$0.2, 0.46$\pm$0.03, 7.6$\pm$1.0, 0.004318$\pm$4e-06
45, 10:51:49.3$\pm$0.4, 0.485$\pm$0.01, 40$\pm$2, 0.00466$\pm$6e-06
45, 11:33:16.9$\pm$0.1, 0.46$\pm$0.02, 6.5$\pm$0.6, 0.023436$\pm$8e-06
45, 11:57:10.4$\pm$0.5, 0.57$\pm$0.03, 19$\pm$2, 0.006427$\pm$6e-06
45, 12:57:56.1$\pm$0.3, 1.14$\pm$0.07, 12$\pm$1, -
45, 12:58:57.3$\pm$0.4, 0.53$\pm$0.03, 13$\pm$2, 0.03615$\pm$7e-05
45, 13:36:29.52$\pm$0.1, 0.65$\pm$0.08, 2.0$\pm$0.4, -
45, 14:52:28.5$\pm$0.4, 0.44$\pm$0.01, 30$\pm$2, -
45, 19:11:31.9$\pm$0.7, 0.379$\pm$0.009, 59$\pm$3, -
46, 12:09:42.1$\pm$0.2, 0.43$\pm$0.03, 4.7$\pm$0.6, -
46, 13:10:42$\pm$1, 0.6$\pm$0.03, 41$\pm$4, -
46, 13:12:26.28$\pm$0.06, 0.65$\pm$0.03, 2.4$\pm$0.2, -
46, 14:48:43$\pm$2, 0.56$\pm$0.02, 186$\pm$11, 0.004882$\pm$9e-06
46, 16:14:36.6$\pm$0.8, 0.33$\pm$0.05, 10$\pm$3, -
47, 11:13:02$\pm$1, 0.36$\pm$0.01, 92$\pm$6, -
47, 12:26:50.6$\pm$0.6, 0.24$\pm$0.01, 23$\pm$3, 0.003309$\pm$4e-06
47, 12:39:15.8$\pm$0.5, 0.27$\pm$0.01, 20$\pm$2, -
47, 12:48:36.3$\pm$0.4, 0.39$\pm$0.02, 16$\pm$2, -
47, 12:49:10$\pm$2, 0.47$\pm$0.02, 106$\pm$8, 0.006732$\pm$8e-06
47, 14:10:16.3$\pm$0.2, 0.46$\pm$0.01, 18.8$\pm$0.9, 0.01703$\pm$1e-05
47, 15:43:02.2$\pm$0.2, 1.1$\pm$0.2, 2.9$\pm$0.8, -
47, 15:52:47.2$\pm$0.7, 0.75$\pm$0.02, 90$\pm$4, -
47, 16:03:08.9$\pm$0.9, 0.34$\pm$0.02, 32$\pm$4, -
47, 19:20:48.8$\pm$0.3, 0.51$\pm$0.03, 9$\pm$1, -
48, 12:53:03$\pm$4, 0.39$\pm$0.04, 219$\pm$27, -
48, 15:19:15$\pm$2, 0.39$\pm$0.01, 102$\pm$8, -
48, 15:31:36$\pm$2, 0.39$\pm$0.02, 119$\pm$12, -
48, 18:28:51$\pm$1, 0.466$\pm$0.009, 163$\pm$7, -
49, 12:30:35.28$\pm$0.07, 0.85$\pm$0.02, 6.6$\pm$0.3, -
49, 13:18:36.8$\pm$0.7, 0.37$\pm$0.01, 42$\pm$3, -
49, 15:26:18$\pm$1, 0.36$\pm$0.03, 31$\pm$5, -
49, 15:33:17.2$\pm$0.3, 0.46$\pm$0.01, 22$\pm$1, -
49, 17:00:45.7$\pm$0.9, 0.73$\pm$0.01, 116$\pm$4, -
50, 11:19:46.1$\pm$0.9, 0.8$\pm$0.02, 71$\pm$4, -
50, 11:20:08.5$\pm$0.5, 0.33$\pm$0.03, 18$\pm$3, -
50, 11:24:50.3$\pm$0.4, 0.55$\pm$0.01, 31$\pm$2, -
50, 11:32:53.1$\pm$0.2, 0.61$\pm$0.02, 12.4$\pm$0.7, 0.022157$\pm$5e-06
50, 11:50:12.8$\pm$0.1, 1.09$\pm$0.03, 8.9$\pm$0.4, -
50, 12:10:51$\pm$3, 0.5$\pm$0.02, 123$\pm$12, -
50, 13:30:48.6$\pm$0.2, 0.68$\pm$0.05, 4.7$\pm$0.5, -
50, 15:23:47.39$\pm$0.09, 1.4$\pm$0.05, 5.9$\pm$0.4, -
50, 16:31:26.7$\pm$0.5, 0.89$\pm$0.02, 51$\pm$2, -
51, 11:54:35.6$\pm$0.5, 0.28$\pm$0.02, 18$\pm$2, 0.01686$\pm$2e-05
51, 12:15:08.6$\pm$0.2, 0.74$\pm$0.08, 4.1$\pm$0.8, -
52, 12:53:24.1$\pm$0.2, 0.478$\pm$0.009, 17.5$\pm$0.6, -
52, 13:08:02.7$\pm$0.4, 0.37$\pm$0.02, 21$\pm$2, 0.01602$\pm$2e-05
52, 13:21:52.55$\pm$0.1, 0.43$\pm$0.06, 2.0$\pm$0.5, -
52, 14:07:33.9$\pm$0.5, 0.32$\pm$0.01, 29$\pm$2, -
52, 15:52:08.3$\pm$0.1, 0.51$\pm$0.02, 8.4$\pm$0.6, -
53, 11:05:57.11$\pm$0.08, 0.43$\pm$0.03, 2.3$\pm$0.2, -
53, 11:56:24$\pm$3, 0.36$\pm$0.01, 184$\pm$11, 0.004066$\pm$8e-06
53, 12:10:54$\pm$1, 0.21$\pm$0.02, 30$\pm$4, -
53, 12:55:47.6$\pm$0.2, 0.46$\pm$0.02, 11.7$\pm$0.8, 0.01336$\pm$2e-05
53, 15:03:49.3$\pm$0.8, 0.35$\pm$0.01, 40$\pm$3, -
54, 11:29:29.04$\pm$0.06, 0.98$\pm$0.02, 5.1$\pm$0.2, -
54, 13:58:28$\pm$1, 0.29$\pm$0.01, 101$\pm$8, 0.0386$\pm$0.0001
54, 15:36:35.2$\pm$0.5, 0.46$\pm$0.02, 21$\pm$2, -
55, 12:14:22.5$\pm$0.4, 1.56$\pm$0.05, 25$\pm$2, -
55, 12:22:21.3$\pm$0.1, 0.92$\pm$0.02, 9.9$\pm$0.5, -
55, 12:27:51.8$\pm$1.0, 0.49$\pm$0.01, 98$\pm$4, -
55, 12:38:27.9$\pm$0.1, 0.68$\pm$0.01, 14.5$\pm$0.6, 0.01891$\pm$1e-05
55, 12:53:00$\pm$1, 0.287$\pm$0.009, 80$\pm$5, -
55, 14:31:22.4$\pm$0.6, 0.489$\pm$0.007, 83$\pm$3, -
55, 15:22:30.7$\pm$0.4, 0.464$\pm$0.009, 45$\pm$2, 0.0725$\pm$0.0001
56, 10:19:20.99$\pm$0.08, 0.45$\pm$0.02, 3.3$\pm$0.2, -
56, 11:32:18.2$\pm$0.5, 0.45$\pm$0.02, 31$\pm$2, -
56, 12:05:13.91$\pm$0.06, 0.82$\pm$0.02, 5.7$\pm$0.2, -
56, 12:35:44.5$\pm$0.3, 1.5$\pm$0.1, 8$\pm$1, 0.002214$\pm$6e-06
56, 13:15:29.1$\pm$0.4, 0.33$\pm$0.01, 19$\pm$2, -
56, 13:28:18.8$\pm$0.3, 0.61$\pm$0.02, 21$\pm$1, -
56, 14:38:12.4$\pm$0.2, 0.53$\pm$0.01, 19.9$\pm$0.8, -
56, 14:54:32.0$\pm$0.3, 0.98$\pm$0.06, 8.8$\pm$1.0, -
57, 10:58:31.0$\pm$0.2, 2.8$\pm$0.2, 6.7$\pm$0.9, -
57, 12:38:51.1$\pm$0.4, 2.9$\pm$0.1, 14$\pm$2, -
57, 12:41:53.1$\pm$0.2, 1.01$\pm$0.03, 11.3$\pm$0.7, -
58, 16:18:47.8$\pm$0.3, 0.43$\pm$0.02, 11.2$\pm$0.9, -
59, 12:13:04.4$\pm$0.4, 0.334$\pm$0.009, 26$\pm$1, 0.003362$\pm$8e-06
59, 12:55:14.1$\pm$0.4, 0.49$\pm$0.01, 29$\pm$1, -
59, 13:07:29.28$\pm$0.05, 1.88$\pm$0.06, 3.2$\pm$0.2, -
59, 13:18:22.68$\pm$0.05, 0.78$\pm$0.01, 5.1$\pm$0.2, -
59, 13:42:25$\pm$1, 0.334$\pm$0.007, 106$\pm$5, -
59, 14:07:57.0$\pm$0.1, 0.8$\pm$0.03, 6.1$\pm$0.4, 0.005892$\pm$4e-06
59, 15:37:02.9$\pm$0.7, 0.64$\pm$0.01, 89$\pm$4, -
60, 12:19:35.7$\pm$0.9, 0.35$\pm$0.04, 17$\pm$3, -
60, 12:52:41$\pm$1, 0.28$\pm$0.02, 40$\pm$5, 0.007498$\pm$7e-06
60, 13:00:55.07$\pm$0.04, 0.74$\pm$0.02, 2.0$\pm$0.1, -
61, 10:52:59.1$\pm$0.6, 0.44$\pm$0.02, 28$\pm$2, -
61, 11:15:51$\pm$2, 0.35$\pm$0.01, 151$\pm$10, -
61, 12:11:33.3$\pm$0.3, 0.4$\pm$0.01, 19$\pm$1, -
61, 12:39:43.5$\pm$0.3, 1.42$\pm$0.05, 18$\pm$1, -
61, 13:14:30.8$\pm$0.1, 1.8$\pm$0.1, 4.9$\pm$0.6, -
61, 14:06:03.2$\pm$0.7, 0.43$\pm$0.01, 47$\pm$3, -
61, 14:53:56.3$\pm$0.4, 0.34$\pm$0.01, 19$\pm$1, -
61, 14:58:58.4$\pm$0.4, 0.34$\pm$0.01, 25$\pm$1, -
62, 12:27:13.31$\pm$0.07, 0.62$\pm$0.03, 3.3$\pm$0.3, -
62, 12:31:09.83$\pm$0.09, 0.72$\pm$0.04, 3.0$\pm$0.3, 0.012654$\pm$1e-05
62, 12:45:22.3$\pm$0.5, 0.78$\pm$0.03, 26$\pm$2, 0.002037$\pm$5e-06
63, 11:02:00.6$\pm$0.6, 0.52$\pm$0.01, 53$\pm$3, -
63, 11:53:52$\pm$1, 0.56$\pm$0.01, 203$\pm$7, -
63, 13:43:49$\pm$1, 0.592$\pm$0.01, 167$\pm$6, -
63, 15:51:46.0$\pm$0.3, 0.46$\pm$0.02, 19$\pm$1, -
63, 16:30:29.5$\pm$0.3, 0.48$\pm$0.02, 13.1$\pm$1.0, -
64, 12:03:05.0$\pm$0.9, 0.35$\pm$0.01, 46$\pm$3, -
64, 12:20:08.5$\pm$0.3, 1.28$\pm$0.03, 25$\pm$1, -
64, 12:52:59.1$\pm$0.3, 1.15$\pm$0.03, 21$\pm$1, 0.05887$\pm$1e-05
64, 12:55:37.9$\pm$0.4, 0.36$\pm$0.02, 17$\pm$2, -
64, 13:22:07.3$\pm$0.8, 0.663$\pm$0.007, 197$\pm$4, -
64, 13:22:21$\pm$1, 0.15$\pm$0.01, 39$\pm$6, -
65, 11:11:07.79$\pm$0.08, 0.97$\pm$0.04, 4.0$\pm$0.3, -
65, 11:47:28$\pm$1, 0.33$\pm$0.02, 64$\pm$7, -
65, 12:21:53.64$\pm$0.09, 0.62$\pm$0.03, 3.8$\pm$0.3, -
65, 12:29:34.0$\pm$0.3, 2.4$\pm$0.1, 16$\pm$2, -
65, 12:56:14.64$\pm$0.04, 1.56$\pm$0.02, 4.7$\pm$0.1, -
65, 12:57:23.4$\pm$0.1, 1.4$\pm$0.2, 2.5$\pm$0.5, 0.010328$\pm$9e-06
65, 13:39:58.3$\pm$0.5, 0.34$\pm$0.03, 12$\pm$2, 0.08073$\pm$2e-05
65, 14:19:06.2$\pm$0.2, 0.65$\pm$0.02, 15.1$\pm$0.9, -
65, 14:35:22$\pm$3, 0.46$\pm$0.06, 139$\pm$19, -
65, 15:17:11.4$\pm$0.3, 0.47$\pm$0.01, 22$\pm$1, -
66, 12:43:59$\pm$1, 0.339$\pm$0.009, 95$\pm$6, -
66, 12:49:56.9$\pm$0.3, 0.38$\pm$0.01, 18.3$\pm$1.0, 0.01362$\pm$1e-05
66, 13:41:19.3$\pm$0.3, 0.63$\pm$0.04, 8.3$\pm$1.0, -
67, 11:16:10$\pm$1, 0.85$\pm$0.02, 111$\pm$5, -
67, 11:21:31$\pm$3, 0.35$\pm$0.02, 157$\pm$16, -
67, 11:26:07$\pm$2, 0.39$\pm$0.02, 65$\pm$7, -
67, 12:32:09$\pm$1, 0.44$\pm$0.01, 131$\pm$7, -
67, 12:48:18.3$\pm$0.1, 0.47$\pm$0.02, 7.4$\pm$0.4, 0.003967$\pm$4e-06
67, 13:56:54$\pm$3, 0.25$\pm$0.02, 110$\pm$16, -
68, 08:50:35.9$\pm$0.2, 0.23$\pm$0.01, 8.4$\pm$0.8, -
68, 11:22:26$\pm$2, 0.44$\pm$0.01, 228$\pm$9, -
68, 12:03:29$\pm$2, 0.25$\pm$0.01, 112$\pm$12, -
68, 12:57:34.5$\pm$0.8, 0.39$\pm$0.01, 54$\pm$3, -
68, 14:08:33.62$\pm$0.09, 0.94$\pm$0.02, 7.3$\pm$0.4, -
68, 14:09:57.2$\pm$0.8, 0.43$\pm$0.02, 48$\pm$5, 0.007514$\pm$5e-06
68, 14:24:38.5$\pm$0.2, 0.78$\pm$0.01, 23.6$\pm$0.7, -
68, 14:30:35.2$\pm$0.2, 0.42$\pm$0.01, 16.1$\pm$0.8, -
69, 13:07:32.8$\pm$0.9, 0.46$\pm$0.02, 51$\pm$4, -
69, 13:57:49.6$\pm$0.1, 0.91$\pm$0.02, 12.4$\pm$0.5, -
69, 15:08:30.8$\pm$0.2, 0.73$\pm$0.05, 6.5$\pm$0.8, 0.009759$\pm$8e-06
69, 15:49:45.1$\pm$0.3, 0.592$\pm$0.01, 34$\pm$1, -
70, 10:25:11.99$\pm$0.09, 1.03$\pm$0.04, 5.1$\pm$0.4, -
71, 11:38:00.2$\pm$0.4, 0.54$\pm$0.02, 20$\pm$2, -
71, 11:55:10.1$\pm$0.8, 0.6$\pm$0.02, 50$\pm$3, -
71, 12:26:44$\pm$1, 0.287$\pm$0.007, 110$\pm$5, -
71, 12:57:52.9$\pm$0.2, 0.71$\pm$0.03, 8.7$\pm$0.7, -
71, 14:31:10.9$\pm$0.1, 0.87$\pm$0.04, 4.4$\pm$0.4, -
71, 15:13:28.5$\pm$1.0, 0.392$\pm$0.008, 110$\pm$5, 0.02474$\pm$2e-05
72, 11:20:52.0$\pm$0.8, 0.262$\pm$0.009, 50$\pm$3, -
72, 11:26:28$\pm$1, 0.427$\pm$0.009, 141$\pm$6, -
72, 12:28:39$\pm$1, 0.64$\pm$0.02, 127$\pm$6, -
72, 12:29:05.6$\pm$0.6, 0.33$\pm$0.02, 41$\pm$4, 0.01321$\pm$1e-05
72, 12:48:41.0$\pm$0.8, 0.33$\pm$0.01, 49$\pm$3, 0.003136$\pm$7e-06
72, 12:59:02.0$\pm$0.7, 0.306$\pm$0.006, 72$\pm$3, -
72, 14:05:13.5$\pm$0.9, 0.291$\pm$0.007, 78$\pm$4, -
72, 14:32:41.9$\pm$0.9, 1.09$\pm$0.06, 38$\pm$4, 0.008483$\pm$7e-06
72, 15:33:27.3$\pm$0.2, 0.41$\pm$0.01, 16.0$\pm$0.8, -
73, 13:19:19.56$\pm$0.1, 0.75$\pm$0.03, 5.8$\pm$0.4, 0.01496$\pm$2e-05
73, 14:34:33$\pm$1, 0.32$\pm$0.01, 78$\pm$6, -
74, 09:54:41.7$\pm$0.4, 0.23$\pm$0.02, 12$\pm$1, 0.003538$\pm$4e-06
74, 13:05:16.0$\pm$0.2, 0.34$\pm$0.02, 10.0$\pm$0.9, -
74, 13:17:49.2$\pm$0.1, 0.57$\pm$0.05, 2.9$\pm$0.5, -
74, 13:39:46$\pm$2, 0.32$\pm$0.01, 117$\pm$9, -
75, 11:08:53.1$\pm$0.2, 0.367$\pm$0.009, 12.8$\pm$0.6, -
75, 12:00:05$\pm$3, 0.49$\pm$0.04, 217$\pm$20, 0.00478$\pm$1e-05
75, 12:23:07.0$\pm$0.4, 0.41$\pm$0.02, 14$\pm$1, 0.01721$\pm$2e-05
75, 14:35:53$\pm$1, 0.574$\pm$0.009, 140$\pm$5, -
76, 10:25:14.87$\pm$0.06, 0.74$\pm$0.01, 8.1$\pm$0.3, -
76, 10:46:54.1$\pm$0.1, 0.63$\pm$0.06, 2.0$\pm$0.3, -
76, 11:53:22.9$\pm$0.7, 0.41$\pm$0.01, 50$\pm$3, -
76, 14:12:16.9$\pm$0.8, 0.3$\pm$0.03, 18$\pm$3, -
76, 14:17:02.0$\pm$0.7, 0.36$\pm$0.01, 37$\pm$3, -
77, 11:36:19.7$\pm$0.9, 0.49$\pm$0.02, 71$\pm$5, 0.003699$\pm$7e-06
77, 13:17:52.4$\pm$0.7, 0.25$\pm$0.02, 15$\pm$3, 0.005849$\pm$7e-06
77, 13:41:12.4$\pm$0.6, 0.53$\pm$0.01, 47$\pm$3, 0.034374$\pm$8e-06
78, 10:43:09.1$\pm$0.3, 0.41$\pm$0.01, 17$\pm$1, -
78, 12:00:12.6$\pm$0.4, 1.9$\pm$0.1, 14$\pm$2, 0.01814$\pm$2e-05
78, 12:35:56.0$\pm$0.2, 0.56$\pm$0.01, 21$\pm$1, -
78, 14:49:45$\pm$1, 0.41$\pm$0.009, 126$\pm$6, 0.009987$\pm$7e-06
79, 10:54:59.3$\pm$0.1, 0.61$\pm$0.01, 10.1$\pm$0.5, -
79, 11:46:06.9$\pm$0.6, 0.38$\pm$0.03, 20$\pm$3, -
79, 12:51:23.7$\pm$0.2, 0.7$\pm$0.02, 10.8$\pm$0.7, 0.015443$\pm$8e-06
79, 13:47:20$\pm$1, 0.364$\pm$0.01, 88$\pm$5, -
80, 12:05:38$\pm$1, 0.36$\pm$0.02, 46$\pm$6, -
80, 12:30:50.7$\pm$0.3, 0.34$\pm$0.01, 19$\pm$1, -
80, 12:48:07$\pm$1, 0.383$\pm$0.009, 105$\pm$5, -
80, 14:44:59.6$\pm$0.2, 1.6$\pm$0.1, 4.8$\pm$0.8, -
80, 16:04:35.3$\pm$0.1, 0.66$\pm$0.02, 12.5$\pm$0.6, -
81, 09:53:54.8$\pm$0.1, 0.4$\pm$0.01, 7.0$\pm$0.5, -
81, 11:31:58.4$\pm$0.1, 0.54$\pm$0.01, 10.3$\pm$0.5, -
81, 11:45:51.1$\pm$0.3, 0.56$\pm$0.02, 13$\pm$1, 0.004808$\pm$7e-06
81, 12:56:14.99$\pm$0.05, 1.38$\pm$0.02, 6.2$\pm$0.2, 0.034304$\pm$6e-06
81, 14:53:54.24$\pm$0.08, 0.55$\pm$0.06, 2.0$\pm$0.3, -
82, 10:37:25.3$\pm$0.1, 0.72$\pm$0.06, 3.0$\pm$0.4, -
82, 12:04:40.0$\pm$0.6, 5.7$\pm$0.9, 7$\pm$2, -
82, 14:43:23.1$\pm$0.2, 0.33$\pm$0.02, 9.6$\pm$0.9, -
83, 11:19:42.9$\pm$0.1, 0.59$\pm$0.01, 11.2$\pm$0.5, 0.009447$\pm$6e-06
83, 11:54:38.5$\pm$0.2, 0.87$\pm$0.05, 6.2$\pm$0.7, 0.01996$\pm$2e-05
83, 11:55:50.51$\pm$0.07, 0.75$\pm$0.02, 5.8$\pm$0.3, -
83, 14:51:07$\pm$2, 0.24$\pm$0.01, 92$\pm$9, -
84, 12:33:37.4$\pm$0.7, 0.44$\pm$0.02, 32$\pm$3, -
84, 15:53:17.1$\pm$0.1, 0.66$\pm$0.03, 5.4$\pm$0.4, 0.0061$\pm$9e-05
85, 11:23:38.0$\pm$0.8, 0.32$\pm$0.02, 33$\pm$3, -
85, 11:44:22.9$\pm$0.3, 1.62$\pm$0.04, 28$\pm$1, 0.02113$\pm$3e-05
85, 11:53:02.0$\pm$0.4, 0.46$\pm$0.02, 19$\pm$1, 6e-06$\pm$2e-06
85, 13:43:19.9$\pm$0.9, 0.42$\pm$0.01, 84$\pm$5, -
85, 13:55:49.8$\pm$0.1, 0.58$\pm$0.02, 9.0$\pm$0.6, 0.007595$\pm$9e-06
85, 15:23:41.9$\pm$0.4, 0.44$\pm$0.02, 16$\pm$1, -
85, 15:35:00.2$\pm$0.2, 2.3$\pm$0.2, 3.4$\pm$0.6, 0.01833$\pm$8e-05
86, 10:40:14.16$\pm$0.06, 0.53$\pm$0.01, 4.8$\pm$0.2, -
86, 12:02:08.5$\pm$0.4, 0.7$\pm$0.01, 58$\pm$2, -
86, 12:34:01.55$\pm$0.04, 0.61$\pm$0.01, 4.1$\pm$0.1, -
86, 14:23:45.2$\pm$0.2, 0.43$\pm$0.01, 13.7$\pm$0.8, -
87, 13:02:46.6$\pm$0.4, 0.73$\pm$0.02, 35$\pm$2, -
87, 13:11:54$\pm$1, 0.31$\pm$0.02, 46$\pm$5, -
87, 13:18:45.3$\pm$0.5, 0.326$\pm$0.006, 53$\pm$2, -
87, 13:51:23$\pm$1, 0.62$\pm$0.01, 141$\pm$6, -
88, 12:04:16.3$\pm$0.1, 0.9$\pm$0.02, 11.2$\pm$0.6, 0.02274$\pm$3e-05
89, 11:21:25.5$\pm$0.2, 1.41$\pm$0.03, 21.5$\pm$0.9, -
89, 13:27:24$\pm$3, 0.36$\pm$0.01, 202$\pm$16, -
89, 13:54:46.8$\pm$0.2, 0.54$\pm$0.02, 8.3$\pm$0.7, -
89, 14:57:56.52$\pm$0.03, 2.65$\pm$0.05, 3.5$\pm$0.1, -


==> figures/vortex_params_MRT.txt <==
Title: Vortices and Dust Devils As Observed by the MEDA Instruments onboard Mars 2020 Perseverance Rover
Authors: Jackson, B.
Table: Vortex Parameters
================================================================================
Byte-by-byte Description of file: vortex_params_MRT.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---   SOL    Mars 2020 Mission Sol
   3-  5 I2     h     HR     Encounter time hour
   7-  8 I2     min   MN     Encounter time minutes
  10- 14 F5.2   s     SEC    Encounter time seconds
  16- 19 F4.2   s     e_SEC  1-sigma Encounter time uncertainty
  21- 25 F5.3   Pa    PRES   Pressure excursion
  27- 31 F5.3   Pa    e_PRES 1-sigma Pressure excursion uncertainty
  33- 36 F4.1   s     DUR    Encounter FWHM
  38- 40 F3.1   s     e_DUR  1-sigma Encounter FWHM uncertainty
  42- 49 F8.6   ---   RDS    RDS excursion
  52- 56 E5.0   ---   e_RDS  1-sigma RDS excursion uncertainty
--------------------------------------------------------------------------------
15 16 18 50    3    0.42  0.04  61   14  -         -
15 16 22 14.5  0.4  0.98  0.07  12   2   -         -
16 12 47 08.1  0.7  0.39  0.03  23   3   0.001691  5e-06
16 14 38 12.1  0.5  0.38  0.01  30   2   -         -
16 15 23 00.2  0.2  0.64  0.09  2.0  0.4 -         -
17 12 16 24.9  1.0  0.57  0.01  81   4   -         -
17 12 32 08.1  0.7  0.49  0.09  8    3   -         -
17 16 17 54.9  0.3  0.7   0.01  49   2   -         -
17 17 51 29.1  0.1  0.368 0.008 13.0 0.5 -         -
18 11 00 13.3  0.3  0.42  0.03  10   1   -         -
18 12 40 46.5  0.2  0.52  0.06  3.1  0.6 0.009285  8e-06
18 12 49 44    1    0.39  0.02  48   5   -         -
18 12 58 38    1    0.24  0.02  29   4   -         -
18 13 03 06.4  0.3  0.39  0.02  14   1   -         -
18 15 25 14.8  0.3  0.72  0.01  39   2   -         -
18 16 39 35    1    0.32  0.01  103  7   -         -
18 16 46 44.7  0.7  0.37  0.01  38   3   -         -
18 17 09 21    4    0.33  0.04  117  22  -         -
20 12 14 27.5  0.3  0.54  0.02  17   1   -         -
20 14 05 33.7  0.7  0.42  0.02  43   3   -         -
21 11 12 39.2  0.8  0.36  0.01  45   3   -         -
21 13 08 27.6  0.1  3.1   0.2   3.0  0.5 0.001929  3e-06
21 13 34 39.0  0.6  0.46  0.007 75   3   -         -
21 13 52 40.0  0.1  0.58  0.02  7.5  0.5 0.01      1e-05
21 15 05 18.9  0.5  0.37  0.01  28   2   -         -
28 12 08 17.1  0.2  0.572 0.009 23.5 0.8 0.00717   1e-05
28 12 22 10.20 0.08 1.49  0.09  2.6  0.3 -         -
28 14 16 47.63 0.08 0.86  0.03  4.2  0.3 -         -
28 14 21 38.1  0.9  0.42  0.02  44   4   -         -
29 13 05 30.1  0.7  1.03  0.02  88   4   -         -
29 13 17 07.0  0.1  0.61  0.08  2.0  0.4 -         -
29 16 38 00.9  0.5  0.33  0.01  33   2   -         -
30 18 18 27.7  0.7  0.92  0.01  138  4   -         -
31 11 01 25.3  0.6  0.54  0.01  55   3   -         -
31 11 24 07.5  0.7  0.23  0.02  19   2   -         -
31 11 33 53.6  0.2  0.44  0.02  8.7  0.8 0.002614  3e-06
31 15 14 11    2    0.24  0.01  133  11  -         -
32 11 34 29.6  0.6  0.72  0.03  25   3   0.0103    2e-05
32 11 51 17.6  0.3  0.39  0.01  24   1   -         -
32 13 51 43    2    1.44  0.06  183  12  -         -
32 13 51 57    1    0.14  0.03  12   5   -         -
33 12 10 53.3  0.3  1.16  0.03  29   1   -         -
33 13 02 24.7  0.2  0.52  0.05  4.3  0.7 -         -
33 15 19 31.08 0.06 1.11  0.04  3.1  0.2 -         -
33 16 37 57.2  0.5  0.37  0.03  11   2   -         -
34 11 53 33.3  0.6  0.54  0.01  64   3   -         -
34 12 14 27.5  0.3  0.5   0.03  10   1   -         -
34 12 19 54.47 0.06 1.06  0.03  4.1  0.2 -         -
34 12 24 42.1  0.9  0.43  0.02  42   4   -         -
34 12 30 12.2  0.1  1.96  0.04  13.6 0.6 0.00764   1e-05
34 13 12 16.9  0.6  0.49  0.02  37   3   -         -
34 13 34 32.87 0.08 0.51  0.02  3.7  0.3 -         -
34 13 48 08.6  0.2  2.1   0.2   4.5  0.8 -         -
34 15 34 20.9  0.1  0.43  0.02  4.2  0.4 -         -
35 11 55 12.71 0.07 1.14  0.05  3.3  0.3 0.003678  3e-06
35 12 05 00.9  0.7  0.33  0.01  33   3   -         -
35 14 15 51.4  0.6  0.29  0.01  32   2   -         -
36 10 17 11.7  0.3  1.2   0.09  9    1   -         -
36 12 11 01    1    0.395 0.009 109  5   -         -
36 12 43 54.4  0.1  1.49  0.06  6.5  0.5 -         -
37 12 11 19.68 0.09 1.18  0.03  7.9  0.4 -         -
37 14 03 13    1    0.31  0.02  41   5   -         -
37 14 13 46.9  0.1  1.14  0.05  5.5  0.5 0.035     2e-03
37 14 28 08.3  0.2  0.59  0.03  7.1  0.6 0.006537  5e-06
38 12 04 31.4  0.3  0.723 0.01  40   1   -         -
38 12 30 43    1    0.43  0.01  121  6   -         -
38 13 09 44    2    0.59  0.02  175  10  0.007646  8e-06
38 14 13 02    2    0.45  0.01  188  11  0.0585    2e-04
38 15 17 50.2  0.1  0.64  0.04  3.8  0.4 -         -
38 16 15 45.3  0.5  0.3   0.01  26   2   -         -
39 11 02 53.8  0.2  1.26  0.04  10.9 0.7 -         -
39 12 09 53.63 0.07 1.6   0.1   2.2  0.3 -         -
39 12 26 22.9  0.3  0.42  0.02  11   1   -         -
39 14 03 08.2  0.7  0.48  0.01  57   3   0.081955  8e-06
39 14 42 44.2  0.6  0.45  0.03  25   3   -         -
39 14 43 35.0  0.3  0.72  0.05  8    1   0.029783  9e-06
41 11 39 03.9  0.4  0.54  0.02  17   1   -         -
41 12 14 02    1    0.35  0.01  70   5   -         -
41 13 18 14.0  0.1  0.65  0.01  11.2 0.5 0.009142  8e-06
41 13 19 38.6  0.5  0.4   0.02  28   2   -         -
41 14 08 36    1    0.49  0.03  38   5   -         -
41 15 58 42.2  0.5  0.32  0.02  13   2   0.006002  5e-06
44 10 52 21.7  0.3  0.3   0.01  12.3 0.9 0.01359   2e-05
44 11 02 29.39 0.09 0.52  0.04  2.5  0.3 0.003106  2e-06
44 12 49 22.8  0.3  0.84  0.02  27   1   -         -
44 13 49 15.9  0.2  0.62  0.03  10.4 0.9 0.01425   2e-05
44 14 48 07    2    0.54  0.02  148  9   -         -
44 15 43 06.60 0.08 0.65  0.01  10.3 0.3 -         -
44 18 35 21    1    0.61  0.008 231  6   -         -
45 10 39 43.2  0.2  0.46  0.03  7.6  1.0 0.004318  4e-06
45 10 51 49.3  0.4  0.485 0.01  40   2   0.00466   6e-06
45 11 33 16.9  0.1  0.46  0.02  6.5  0.6 0.023436  8e-06
45 11 57 10.4  0.5  0.57  0.03  19   2   0.006427  6e-06
45 12 57 56.1  0.3  1.14  0.07  12   1   -         -
45 12 58 57.3  0.4  0.53  0.03  13   2   0.03615   7e-05
45 13 36 29.52 0.1  0.65  0.08  2.0  0.4 -         -
45 14 52 28.5  0.4  0.44  0.01  30   2   -         -
45 19 11 31.9  0.7  0.379 0.009 59   3   -         -
46 12 09 42.1  0.2  0.43  0.03  4.7  0.6 -         -
46 13 10 42    1    0.6   0.03  41   4   -         -
46 13 12 26.28 0.06 0.65  0.03  2.4  0.2 -         -
46 14 48 43    2    0.56  0.02  186  11  0.004882  9e-06
46 16 14 36.6  0.8  0.33  0.05  10   3   -         -
47 11 13 02    1    0.36  0.01  92   6   -         -
47 12 26 50.6  0.6  0.24  0.01  23   3   0.003309  4e-06
47 12 39 15.8  0.5  0.27  0.01  20   2   -         -
47 12 48 36.3  0.4  0.39  0.02  16   2   -         -
47 12 49 10    2    0.47  0.02  106  8   0.006732  8e-06
47 14 10 16.3  0.2  0.46  0.01  18.8 0.9 0.01703   1e-05
47 15 43 02.2  0.2  1.1   0.2   2.9  0.8 -         -
47 15 52 47.2  0.7  0.75  0.02  90   4   -         -
47 16 03 08.9  0.9  0.34  0.02  32   4   -         -
47 19 20 48.8  0.3  0.51  0.03  9    1   -         -
48 12 53 03    4    0.39  0.04  219  27  -         -
48 15 19 15    2    0.39  0.01  102  8   -         -
48 15 31 36    2    0.39  0.02  119  12  -         -
48 18 28 51    1    0.466 0.009 163  7   -         -
49 12 30 35.28 0.07 0.85  0.02  6.6  0.3 -         -
49 13 18 36.8  0.7  0.37  0.01  42   3   -         -
49 15 26 18    1    0.36  0.03  31   5   -         -
49 15 33 17.2  0.3  0.46  0.01  22   1   -         -
49 17 00 45.7  0.9  0.73  0.01  116  4   -         -
50 11 19 46.1  0.9  0.8   0.02  71   4   -         -
50 11 20 08.5  0.5  0.33  0.03  18   3   -         -
50 11 24 50.3  0.4  0.55  0.01  31   2   -         -
50 11 32 53.1  0.2  0.61  0.02  12.4 0.7 0.022157  5e-06
50 11 50 12.8  0.1  1.09  0.03  8.9  0.4 -         -
50 12 10 51    3    0.5   0.02  123  12  -         -
50 13 30 48.6  0.2  0.68  0.05  4.7  0.5 -         -
50 15 23 47.39 0.09 1.4   0.05  5.9  0.4 -         -
50 16 31 26.7  0.5  0.89  0.02  51   2   -         -
51 11 54 35.6  0.5  0.28  0.02  18   2   0.01686   2e-05
51 12 15 08.6  0.2  0.74  0.08  4.1  0.8 -         -
52 12 53 24.1  0.2  0.478 0.009 17.5 0.6 -         -
52 13 08 02.7  0.4  0.37  0.02  21   2   0.01602   2e-05
52 13 21 52.55 0.10 0.43  0.06  2.0  0.5 -         -
52 14 07 33.9  0.5  0.32  0.01  29   2   -         -
52 15 52 08.3  0.1  0.51  0.02  8.4  0.6 -         -
53 11 05 57.11 0.08 0.43  0.03  2.3  0.2 -         -
53 11 56 24    3    0.36  0.01  184  11  0.004066  8e-06
53 12 10 54    1    0.21  0.02  30   4   -         -
53 12 55 47.6  0.2  0.46  0.02  11.7 0.8 0.01336   2e-05
53 15 03 49.3  0.8  0.35  0.01  40   3   -         -
54 11 29 29.04 0.06 0.98  0.02  5.1  0.2 -         -
54 13 58 28    1    0.29  0.01  101  8   0.0386    1e-04
54 15 36 35.2  0.5  0.46  0.02  21   2   -         -
55 12 14 22.5  0.4  1.56  0.05  25   2   -         -
55 12 22 21.3  0.1  0.92  0.02  9.9  0.5 -         -
55 12 27 51.8  1.0  0.49  0.01  98   4   -         -
55 12 38 27.9  0.1  0.68  0.01  14.5 0.6 0.01891   1e-05
55 12 53 00    1    0.287 0.009 80   5   -         -
55 14 31 22.4  0.6  0.489 0.007 83   3   -         -
55 15 22 30.7  0.4  0.464 0.009 45   2   0.0725    1e-04
56 10 19 20.99 0.08 0.45  0.02  3.3  0.2 -         -
56 11 32 18.2  0.5  0.45  0.02  31   2   -         -
56 12 05 13.91 0.06 0.82  0.02  5.7  0.2 -         -
56 12 35 44.5  0.3  1.5   0.1   8    1   0.002214  6e-06
56 13 15 29.1  0.4  0.33  0.01  19   2   -         -
56 13 28 18.8  0.3  0.61  0.02  21   1   -         -
56 14 38 12.4  0.2  0.53  0.01  19.9 0.8 -         -
56 14 54 32.0  0.3  0.98  0.06  8.8  1.0 -         -
57 10 58 31.0  0.2  2.8   0.2   6.7  0.9 -         -
57 12 38 51.1  0.4  2.9   0.1   14   2   -         -
57 12 41 53.1  0.2  1.01  0.03  11.3 0.7 -         -
58 16 18 47.8  0.3  0.43  0.02  11.2 0.9 -         -
59 12 13 04.4  0.4  0.334 0.009 26   1   0.003362  8e-06
59 12 55 14.1  0.4  0.49  0.01  29   1   -         -
59 13 07 29.28 0.05 1.88  0.06  3.2  0.2 -         -
59 13 18 22.68 0.05 0.78  0.01  5.1  0.2 -         -
59 13 42 25    1    0.334 0.007 106  5   -         -
59 14 07 57.0  0.1  0.8   0.03  6.1  0.4 0.005892  4e-06
59 15 37 02.9  0.7  0.64  0.01  89   4   -         -
60 12 19 35.7  0.9  0.35  0.04  17   3   -         -
60 12 52 41    1    0.28  0.02  40   5   0.007498  7e-06
60 13 00 55.07 0.04 0.74  0.02  2.0  0.1 -         -
61 10 52 59.1  0.6  0.44  0.02  28   2   -         -
61 11 15 51    2    0.35  0.01  151  10  -         -
61 12 11 33.3  0.3  0.4   0.01  19   1   -         -
61 12 39 43.5  0.3  1.42  0.05  18   1   -         -
61 13 14 30.8  0.1  1.8   0.1   4.9  0.6 -         -
61 14 06 03.2  0.7  0.43  0.01  47   3   -         -
61 14 53 56.3  0.4  0.34  0.01  19   1   -         -
61 14 58 58.4  0.4  0.34  0.01  25   1   -         -
62 12 27 13.31 0.07 0.62  0.03  3.3  0.3 -         -
62 12 31 09.83 0.09 0.72  0.04  3.0  0.3 0.012654  1e-05
62 12 45 22.3  0.5  0.78  0.03  26   2   0.002037  5e-06
63 11 02 00.6  0.6  0.52  0.01  53   3   -         -
63 11 53 52    1    0.56  0.01  203  7   -         -
63 13 43 49    1    0.592 0.01  167  6   -         -
63 15 51 46.0  0.3  0.46  0.02  19   1   -         -
63 16 30 29.5  0.3  0.48  0.02  13.1 1.0 -         -
64 12 03 05.0  0.9  0.35  0.01  46   3   -         -
64 12 20 08.5  0.3  1.28  0.03  25   1   -         -
64 12 52 59.1  0.3  1.15  0.03  21   1   0.05887   1e-05
64 12 55 37.9  0.4  0.36  0.02  17   2   -         -
64 13 22 07.3  0.8  0.663 0.007 197  4   -         -
64 13 22 21    1    0.15  0.01  39   6   -         -
65 11 11 07.79 0.08 0.97  0.04  4.0  0.3 -         -
65 11 47 28    1    0.33  0.02  64   7   -         -
65 12 21 53.64 0.09 0.62  0.03  3.8  0.3 -         -
65 12 29 34.0  0.3  2.4   0.1   16   2   -         -
65 12 56 14.64 0.04 1.56  0.02  4.7  0.1 -         -
65 12 57 23.4  0.1  1.4   0.2   2.5  0.5 0.010328  9e-06
65 13 39 58.3  0.5  0.34  0.03  12   2   0.08073   2e-05
65 14 19 06.2  0.2  0.65  0.02  15.1 0.9 -         -
65 14 35 22    3    0.46  0.06  139  19  -         -
65 15 17 11.4  0.3  0.47  0.01  22   1   -         -
66 12 43 59    1    0.339 0.009 95   6   -         -
66 12 49 56.9  0.3  0.38  0.01  18.3 1.0 0.01362   1e-05
66 13 41 19.3  0.3  0.63  0.04  8.3  1.0 -         -
67 11 16 10    1    0.85  0.02  111  5   -         -
67 11 21 31    3    0.35  0.02  157  16  -         -
67 11 26 07    2    0.39  0.02  65   7   -         -
67 12 32 09    1    0.44  0.01  131  7   -         -
67 12 48 18.3  0.1  0.47  0.02  7.4  0.4 0.003967  4e-06
67 13 56 54    3    0.25  0.02  110  16  -         -
68 08 50 35.9  0.2  0.23  0.01  8.4  0.8 -         -
68 11 22 26    2    0.44  0.01  228  9   -         -
68 12 03 29    2    0.25  0.01  112  12  -         -
68 12 57 34.5  0.8  0.39  0.01  54   3   -         -
68 14 08 33.62 0.09 0.94  0.02  7.3  0.4 -         -
68 14 09 57.2  0.8  0.43  0.02  48   5   0.007514  5e-06
68 14 24 38.5  0.2  0.78  0.01  23.6 0.7 -         -
68 14 30 35.2  0.2  0.42  0.01  16.1 0.8 -         -
69 13 07 32.8  0.9  0.46  0.02  51   4   -         -
69 13 57 49.6  0.1  0.91  0.02  12.4 0.5 -         -
69 15 08 30.8  0.2  0.73  0.05  6.5  0.8 0.009759  8e-06
69 15 49 45.1  0.3  0.592 0.01  34   1   -         -
70 10 25 11.99 0.09 1.03  0.04  5.1  0.4 -         -
71 11 38 00.2  0.4  0.54  0.02  20   2   -         -
71 11 55 10.1  0.8  0.6   0.02  50   3   -         -
71 12 26 44    1    0.287 0.007 110  5   -         -
71 12 57 52.9  0.2  0.71  0.03  8.7  0.7 -         -
71 14 31 10.9  0.1  0.87  0.04  4.4  0.4 -         -
71 15 13 28.5  1.0  0.392 0.008 110  5   0.02474   2e-05
72 11 20 52.0  0.8  0.262 0.009 50   3   -         -
72 11 26 28    1    0.427 0.009 141  6   -         -
72 12 28 39    1    0.64  0.02  127  6   -         -
72 12 29 05.6  0.6  0.33  0.02  41   4   0.01321   1e-05
72 12 48 41.0  0.8  0.33  0.01  49   3   0.003136  7e-06
72 12 59 02.0  0.7  0.306 0.006 72   3   -         -
72 14 05 13.5  0.9  0.291 0.007 78   4   -         -
72 14 32 41.9  0.9  1.09  0.06  38   4   0.008483  7e-06
72 15 33 27.3  0.2  0.41  0.01  16.0 0.8 -         -
73 13 19 19.56 0.1  0.75  0.03  5.8  0.4 0.01496   2e-05
73 14 34 33    1    0.32  0.01  78   6   -         -
74 09 54 41.7  0.4  0.23  0.02  12   1   0.003538  4e-06
74 13 05 16.0  0.2  0.34  0.02  10.0 0.9 -         -
74 13 17 49.2  0.1  0.57  0.05  2.9  0.5 -         -
74 13 39 46    2    0.32  0.01  117  9   -         -
75 11 08 53.1  0.2  0.367 0.009 12.8 0.6 -         -
75 12 00 05    3    0.49  0.04  217  20  0.00478   1e-05
75 12 23 07.0  0.4  0.41  0.02  14   1   0.01721   2e-05
75 14 35 53    1    0.574 0.009 140  5   -         -
76 10 25 14.87 0.06 0.74  0.01  8.1  0.3 -         -
76 10 46 54.1  0.1  0.63  0.06  2.0  0.3 -         -
76 11 53 22.9  0.7  0.41  0.01  50   3   -         -
76 14 12 16.9  0.8  0.3   0.03  18   3   -         -
76 14 17 02.0  0.7  0.36  0.01  37   3   -         -
77 11 36 19.7  0.9  0.49  0.02  71   5   0.003699  7e-06
77 13 17 52.4  0.7  0.25  0.02  15   3   0.005849  7e-06
77 13 41 12.4  0.6  0.53  0.01  47   3   0.034374  8e-06
78 10 43 09.1  0.3  0.41  0.01  17   1   -         -
78 12 00 12.6  0.4  1.9   0.1   14   2   0.01814   2e-05
78 12 35 56.0  0.2  0.56  0.01  21   1   -         -
78 14 49 45    1    0.41  0.009 126  6   0.009987  7e-06
79 10 54 59.3  0.1  0.61  0.01  10.1 0.5 -         -
79 11 46 06.9  0.6  0.38  0.03  20   3   -         -
79 12 51 23.7  0.2  0.7   0.02  10.8 0.7 0.015443  8e-06
79 13 47 20    1    0.364 0.01  88   5   -         -
80 12 05 38    1    0.36  0.02  46   6   -         -
80 12 30 50.7  0.3  0.34  0.01  19   1   -         -
80 12 48 07    1    0.383 0.009 105  5   -         -
80 14 44 59.6  0.2  1.6   0.1   4.8  0.8 -         -
80 16 04 35.3  0.1  0.66  0.02  12.5 0.6 -         -
81 09 53 54.8  0.1  0.4   0.01  7.0  0.5 -         -
81 11 31 58.4  0.1  0.54  0.01  10.3 0.5 -         -
81 11 45 51.1  0.3  0.56  0.02  13   1   0.004808  7e-06
81 12 56 14.99 0.05 1.38  0.02  6.2  0.2 0.034304  6e-06
81 14 53 54.24 0.08 0.55  0.06  2.0  0.3 -         -
82 10 37 25.3  0.1  0.72  0.06  3.0  0.4 -         -
82 12 04 40.0  0.6  5.7   0.9   7    2   -         -
82 14 43 23.1  0.2  0.33  0.02  9.6  0.9 -         -
83 11 19 42.9  0.1  0.59  0.01  11.2 0.5 0.009447  6e-06
83 11 54 38.5  0.2  0.87  0.05  6.2  0.7 0.01996   2e-05
83 11 55 50.51 0.07 0.75  0.02  5.8  0.3 -         -
83 14 51 07    2    0.24  0.01  92   9   -         -
84 12 33 37.4  0.7  0.44  0.02  32   3   -         -
84 15 53 17.1  0.1  0.66  0.03  5.4  0.4 0.0061    9e-05
85 11 23 38.0  0.8  0.32  0.02  33   3   -         -
85 11 44 22.9  0.3  1.62  0.04  28   1   0.02113   3e-05
85 11 53 02.0  0.4  0.46  0.02  19   1   0.0000006 2e-06
85 13 43 19.9  0.9  0.42  0.01  84   5   -         -
85 13 55 49.8  0.1  0.58  0.02  9.0  0.6 0.007595  9e-06
85 15 23 41.9  0.4  0.44  0.02  16   1   -         -
85 15 35 00.2  0.2  2.3   0.2   3.4  0.6 0.01833   8e-05
86 10 40 14.16 0.06 0.53  0.01  4.8  0.2 -         -
86 12 02 08.5  0.4  0.7   0.01  58   2   -         -
86 12 34 01.55 0.04 0.61  0.01  4.1  0.1 -         -
86 14 23 45.2  0.2  0.43  0.01  13.7 0.8 -         -
87 13 02 46.6  0.4  0.73  0.02  35   2   -         -
87 13 11 54    1    0.31  0.02  46   5   -         -
87 13 18 45.3  0.5  0.326 0.006 53   2   -         -
87 13 51 23    1    0.62  0.01  141  6   -         -
88 12 04 16.3  0.1  0.9   0.02  11.2 0.6 0.02274   3e-05
89 11 21 25.5  0.2  1.41  0.03  21.5 0.9 -         -
89 13 27 24    3    0.36  0.01  202  16  -         -
89 13 54 46.8  0.2  0.54  0.02  8.3  0.7 -         -
89 14 57 56.52 0.03 2.65  0.05  3.5  0.1 -         -

